Learning from Mixed Datasets: A Monotonic Image Quality Assessment Model

Deep learning based image quality assessment (IQA) models usually learn to predict image quality from a single dataset, leading the model to overfit specific scenes. To account for this, mixed datasets training can be an effective way to enhance the generalization capability of the model. However, it is nontrivial to combine different IQA datasets, as their quality evaluation criteria, score ranges, view conditions, as well as subjects are usually not shared during the image quality annotation. In this paper, instead of aligning the annotations, we propose a monotonic neural network for IQA model learning with different datasets combined. In particular, our model consists of a dataset-shared quality regressor and several dataset-specific quality transformers. The quality regressor aims to obtain the perceptual qualities of each dataset while each quality transformer maps the perceptual qualities to the corresponding dataset annotations with their monotonicity maintained. The experimental results verify the effectiveness of the proposed learning strategy and our code is available at https://github.com/fzp0424/MonotonicIQA.

==> README.txt <==
% README.TXT for iet-ell.cls
% Version 1.0 released 10 March 2021
%
% This software may only be used to prepare an article for publication of the
% Electronics Letters (ELL) journal to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   iet-ell.cls  the LaTeX2e class file
%   IET-ELL-sample.tex --> ELL sample tex source.
%   IET-ELL-sample.pdf --> ELL sample PDF.
%   IET-ELL-Guide.pdf --> A guide that explains the use of the class file for writing the manuscript.
%   ELL-AuthorTex.tex --> A ready to go file for writing.
%   iet.bst --> Bibliography style file
%   iet-ell.bib --> A sample bibliography file

%   MiKTeX 2.9, Texlive2015, or MacTeX 2015 (or higher version of Freeware software) is required.

%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Download Texlive version from: https://www.ctan.org/pgk/texlive	  	

%   This package uses only free TeX packages and fonts included in Texlive, MikTeX and other popular
%   TeX distributions. It is intended to be published in these distributions itself, which minimized the user's
%   efforts in the installtion and support of this package.	


